Arecibo 4.5/1.4/0.33-GHz Polarimetric Single-Pulse Emission Survey

We report on an Arecibo 4.5-GHz polarimetric single-pulse survey of the brightest pulsars at high frequency within its sky. The high frequency profiles are accompanied by a collection of both previously published and unpublished high quality 1.4- and 0.33-GHz observations. Here our analyses and discussion primarily involve the average and statistical properties of the 46 pulsar's polarimetric pulse sequences, profile classification and frequency evolution, and polarimetric profiles and peak-occurrence histograms. In most cases both the fractional linear polarization and profile widths decrease with frequency as expected, but there are some exceptions. Similarly, we were able to review and/or extend the profile classifications for this population of pulsars and work out their beaming characteristics quantitatively showing that almost all show properties compatible with the core/double-cone emission beam model. The entirety of these observation's average profiles are accessible for download.

==> readme.txt <==
% readme.txt
% 
%
% Hello! First, thank you for your hard work, and helping to typeset this document for publication!  
% The following is a list of files in this zip file. If you have any issues, please contact me.
% Best,
% Tim Olszanski



%Figure files
age_vs_lperc.pdf
age_vs_v_abs_perc.pdf    
age_vs_vperc.pdf 
edot_vs_lperc.pdf
edot_vs_v_abs_perc.pdf
edot_vs_vperc.pdf
p_vs_lperc.pdf
p_vs_pdot.pdf
p_vs_v_abs_perc.pdf
p_vs_vperc.pdf
pdot_vs_lperc.pdf
pdot_vs_v_abs_perc.pdf
pdot_vs_vperc.pdf

Figures 4, 5, and 6 of Manuscript.

images\     Directory of images for Appendix A and B



%Table Files
obs_table_new.tex    Table 1 of Manuscript
pulsar_param.tex     Table 2 of Manuscript
widths_table.tex     Table 3 of Manuscript
geom_table.tex       Table 4 of Manuscript
pol_table_new.tex    Table 5 of Manuscript
graphics.tex         Figure Commands for Appendix A
graphics.tex         Figure Commands for Appendix B

%Manuscript files
survey_c.tex         Manuscript file

%Class files
mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format

